Decomposing Magnetic Fields in Three Dimensions over the Central Molecular Zone

Measuring magnetic fields in the interstellar medium and obtaining their distribution along line-of-sight is very challenging with the traditional techniques. The Velocity Gradient Technique (VGT), which utilizes anisotropy of magnetohydrodynamic (MHD) turbulence, provides an attractive solution. Targeting the central molecular zone (CMZ), we test this approach by applying the VGT to $\rm ^{12}CO$ and $\rm ^{13}CO$ (J = 1-0) data cubes. We first used the SCOUSEPY algorithm to decompose the CO line emissions into separate velocity components, and then we constructed pseudo-Stokes parameters via the VGT to map the plane-of-the-sky magnetic fields in three-dimension. We present the decomposed magnetic field maps and investigate their significance. While the line-of-sight integrated magnetic field orientation is shown to be consistent with the polarized dust emission from the Planck survey at 353 GHz, individual velocity components may exhibit different magnetic fields. We present a scheme of magnetic field configuration in the CMZ based on the decomposed magnetic fields. In particular, we observe a nearly vertical magnetic field orientation in the dense clump near the Sgr B2 and a change in the outflow regions around the Sgr A*. Two high-velocity structures associated with an expanding ring in the CMZ show distinct swirling magnetic field structures. These results demonstrate the potential power of the VGT to decompose velocity or density-dependent magnetic structures.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
